Investigating Zero- and Few-shot Generalization in Fact Verification

In this paper, we explore zero- and few-shot generalization for fact verification (FV), which aims to generalize the FV model trained on well-resourced domains (e.g., Wikipedia) to low-resourced domains that lack human annotations. To this end, we first construct a benchmark dataset collection which contains 11 FV datasets representing 6 domains. We conduct an empirical analysis of generalization across these FV datasets, finding that current models generalize poorly. Our analysis reveals that several factors affect generalization, including dataset size, length of evidence, and the type of claims. Finally, we show that two directions of work improve generalization: 1) incorporating domain knowledge via pretraining on specialized domains, and 2) automatically generating training data via claim generation.

==> reviews.txt <==
Metareview:
This paper aims to study the zero- and few-shot generalization problem in Fact Verification (FV). To this end, it first collects 8 existing datasets and standardizes their formats as (evidence, claim, label) and creates dataset variants with different granularity (binary or three-class, i.e., supports/refutes or supports/refutes/not enough info), resulting 11 datasets in total. It also categorizes the datasets into two groups: Group 1 - datasets with artificial claims and Group II - datasets with natural claims. It then explores the generalization ability of fact verification using a RoBERTa model in different experimental settings for getting Zero/Few-shot results and makes various analyses, trying to provide answers to the different questions, e.g., Do artificial claims and natural claims generalize to each other? Does generalization improve with more data? What is the impact of evidence length? It then also investigates two possible ways to improve the generalization ability of FV: (1) in-domain language model pretraining and (2) data augmentation - generating synthetic data (machine-generated claims as output with labels, NERs, and evidence the being model input)The paper provides several findings, for example (the following summary is directly from a reviewer): observation (some confirming previous research findings) that the models trained on in-domain fact verification data are not working well OOD, the performance of training on shorter claims is better than longer, examples obtained using data augmentation and generation, could improve the performance, and that domain specific fine-tuning is often the way to improve most.

Summary Of Reasons To Publish:
The paper is well written and easy to follow
Standardizes the collected data and creates dataset variants
Extensive experiments and various analyses
The codebase and assembled data of the collected datasets would be a useful resource
Summary Of Suggested Revisions:
1. Many results are not surprising or they are mostly expected.
2. While the results of the paper are clear, it's not clear whether the cause behind the behavior lies in the datasets or
the models themselves (prior evidence suggests it's mostly the latter).
3. There has also been other approaches proposed in the literature to improve generalizability of fact checking in few
shot setting such as multitask learning (Lee et al NAACL 2021) which would make for a baseline to measure against
data augmentation, as well as continuous pretraining.
4. There are some problems with the definition of zero/few-shot setting in terms of generalization and out-of-domain
evaluation that are used for many of the hypothesis. The experiment setup is questionable with regard to how the
model is trained for each domain (dataset).
5. Given some of the experiment results are at the level of 40%~50%, the bottleneck of the problem for FV doesn’t
have to be on the generalization side, which could make the work have limited impact on FV.

Overall Assessment: 3 = There are major points that may be revised


######### Official Review of Paper723 by Reviewer 5X2N
Paper Summary:
The paper examines the generalizability of zero/few shot models that are trained to perform fact verification across varying datasets. It relies on a collection of 8 standard fact verification datasets, which are augmented to create a total of 11 tasks that will be the testbed for examining generalizability. The datasets are unified in format, with a series of experiments comparing generalizability of models trained on a subset of tasks only when measured on unseen tasks. Not surprisingly, the models (Roberta based) exhibit poor generalizability performance when compared with fully finetuned counterparts. The paper then examines different aspects of datasets and evidence on generalizability, and considers couple of approaches for improving the performance including starting from checkpoints that are pretrained on corpuses from the same domain as the test datasets, along with data augmentation which both contribute positively.

Summary Of Strengths:
The paper is very well written, and clear to follow. The experiments are well motivated and executed. It also sheds the light on the lack of generalizability for fact checking tasks which is really concerning given that the purpose of the task is to examine facts. The proposed methods for improving generalizability demonstrate their effectiveness, and the augmentation approach is quite interesting

Summary Of Weaknesses:
The results of the paper are not surprising. Transformer LM models (BERT, Roberta ...etc) are well known to generalize poorly after finetuning even on related datasets. While the results of the paper are clear, it's not clear whether the cause behind the behavior lies in the datasets or the models themselves (prior evidence suggests it's mostly the latter).
There has also been other approaches proposed in the literature to improve generalizability of fact checking in few shot setting such as multitask learning (Lee et al NAACL 2021) which would make for a baseline to measure against data augmentation, as well as continuous pretraining

Comments, Suggestions And Typos:
The choice of number of examples used in few shot experiments per class is rather large (50 per class). I suggest to the authors to experiment with smaller numbers (8, 32), or potentially provide performance numbers at varying number of examples per class.

Overall Assessment: 3 = Good: This paper makes a reasonable contribution, and might be of interest for some (broad or narrow) sub-communities, possibly with minor revisions.

Confidence: 3 = Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.

### Official Review of Paper723 by Reviewer jXmp
